Seven Classes of Rotational Variables From a Study of 50,000 Spotted Stars with ASAS-SN, Gaia, and APOGEE

We examine the properties of $\sim50,000$ rotational variables from the ASAS-SN survey using distances, stellar properties, and probes of binarity from $\textit{Gaia}$ DR3 and the SDSS APOGEE survey. They have high amplitudes and span a broader period range than previously studied $\textit{Kepler}$ rotators. We find they divide into three groups of main sequence stars (MS1, MS2s, MS2b) and four of giants (G1/3, G2, G4s, and G4b). MS1 stars are slowly rotating (10-30 days), likely single stars with a limited range of temperatures. MS2s stars are more rapidly rotating (days) single stars spanning the lower main sequence up to the Kraft break. There is a clear period gap (or minimum) between MS1 and MS2s, similar to that seen for lower temperatures in the $\textit{Kepler}$ samples. MS2b stars are tidally locked binaries with periods of days. G1/3 stars are heavily spotted, tidally locked RS CVn with periods of tens of days. G2 stars are less luminous, heavily spotted, tidally locked sub-subgiants with periods of $\sim10$ days. G4s stars have intermediate luminosities to G1/3 and G2, slow rotation periods (approaching 100 days) and are almost certainly all merger remnants. G4b stars have similar rotation periods and luminosities to G4s, but consist of sub-synchronously rotating binaries. We see no difference in indicators for the presence of very wide binary companions between any of these groups and control samples of photometric twin stars built for each group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
